Snap-and-Chat Protocols: System Aspects

The availability-finality dilemma says that blockchain protocols cannot be both available under dynamic participation and safe under network partition. Snap-and-chat protocols have recently been proposed as a resolution to this dilemma. A snap-and-chat protocol produces an always available ledger containing a finalized prefix ledger which is always safe and catches up with the available ledger whenever network conditions permit. In contrast to existing handcrafted finality gadget based designs like Ethereum 2.0's consensus protocol Gasper, snap-and-chat protocols are constructed as a black-box composition of off-the-shelf BFT and longest chain protocols. In this paper, we consider system aspects of snap-and-chat protocols and show how they can provide two important features: 1) accountability, 2) support of light clients. Through this investigation, a deeper understanding of the strengths and challenges of snap-and-chat protocols is gained.

==> figures/simulation-04-intro/sim-04-phases.dat <==
t l_Lp l_Lp_1 l_Lp_2 l_Lda l_Lda_1 l_Lda_2 l_awake l_asleep l_Lda_adv
0.0 0.0 0.0 0.0 0.0 0.0 0.0 74.0 1.0 0.0
15.0 0.0 0.0 0.0 0.0 0.0 0.0 72.0 3.0 0.0
30.0 0.0 0.0 0.0 0.0 0.0 0.0 73.0 2.0 0.0
45.0 0.0 0.0 0.0 0.0 0.0 0.0 70.0 5.0 0.0
60.0 0.0 0.0 0.0 0.0 0.0 0.0 65.0 10.0 0.0
75.0 0.0 0.0 0.0 0.0 0.0 0.0 60.0 15.0 0.0
90.0 0.0 0.0 0.0 0.0 0.0 0.0 64.0 11.0 0.0
105.0 0.0 0.0 0.0 0.0 0.0 0.0 65.0 10.0 0.0
120.0 0.0 0.0 0.0 0.0 0.0 0.0 66.0 9.0 0.0
135.0 0.0 0.0 0.0 0.0 0.0 0.0 69.0 6.0 0.0
150.0 0.0 0.0 0.0 0.0 0.0 0.0 62.0 13.0 0.0
165.0 0.0 0.0 0.0 0.0 0.0 0.0 61.0 14.0 0.0
180.0 0.0 0.0 0.0 0.0 0.0 0.0 64.0 11.0 0.0
195.0 0.0 0.0 0.0 0.0 0.0 0.0 63.0 12.0 0.0
210.0 0.0 0.0 0.0 0.0 0.0 0.0 61.0 14.0 0.0
225.0 0.0 0.0 0.0 0.0 0.0 0.0 66.0 9.0 0.0
240.0 0.0 0.0 0.0 0.0 0.0 0.0 63.0 12.0 0.0
255.0 0.0 0.0 0.0 0.0 0.0 0.0 60.0 15.0 0.0
270.0 0.0 0.0 0.0 0.0 0.0 0.0 64.0 11.0 0.0
285.0 0.0 0.0 0.0 0.0 0.0 0.0 62.0 13.0 0.0
300.0 0.0 0.0 0.0 0.0 0.0 0.0 61.0 14.0 0.0
315.0 0.0 0.0 0.0 0.0 0.0 0.0 60.0 15.0 0.0
330.0 0.0 0.0 0.0 0.0 0.0 0.0 64.0 11.0 0.0
345.0 0.0 0.0 0.0 0.0 0.0 0.0 61.0 14.0 1.0
360.0 0.0 0.0 0.0 0.0 0.0 0.0 60.0 15.0 1.0
375.0 0.0 0.0 0.0 2.0 2.0 2.0 60.0 15.0 3.0
390.0 0.0 0.0 0.0 3.0 3.0 3.0 62.0 13.0 5.0
405.0 0.0 0.0 0.0 3.0 3.0 3.0 63.0 12.0 6.0
420.0 0.0 0.0 0.0 4.0 4.0 4.0 64.0 11.0 7.0
435.0 0.0 0.0 0.0 6.0 6.0 6.0 65.0 10.0 7.0
450.0 0.0 0.0 0.0 7.0 7.0 7.0 60.0 15.0 7.0
465.0 0.0 0.0 0.0 9.0 9.0 9.0 61.0 14.0 10.0
480.0 0.0 0.0 0.0 9.0 9.0 9.0 64.0 11.0 10.0
495.0 0.0 0.0 0.0 10.0 10.0 10.0 61.0 14.0 10.0
510.0 0.0 0.0 0.0 10.0 10.0 10.0 61.0 14.0 10.0
525.0 0.0 0.0 0.0 10.0 10.0 10.0 62.0 13.0 10.0
540.0 0.0 0.0 0.0 10.0 10.0 10.0 63.0 12.0 10.0
555.0 0.0 0.0 0.0 10.0 10.0 10.0 66.0 9.0 11.0
570.0 0.0 0.0 0.0 10.0 10.0 10.0 67.0 8.0 11.0
585.0 0.0 0.0 0.0 11.0 11.0 11.0 68.0 7.0 12.0
600.0 0.0 0.0 0.0 11.0 11.0 11.0 75.0 0.0 12.0
615.0 11.0 11.0 11.0 11.0 11.0 11.0 72.0 3.0 13.0
630.0 11.0 11.0 11.0 13.0 13.0 13.0 67.0 8.0 14.0
645.0 11.0 11.0 11.0 14.0 14.0 14.0 62.0 13.0 14.0
660.0 11.0 11.0 11.0 15.0 15.0 15.0 61.0 14.0 15.0
675.0 11.0 11.0 11.0 15.0 15.0 15.0 60.0 15.0 16.0
690.0 11.0 11.0 11.0 15.0 15.0 15.0 60.0 15.0 16.0
705.0 11.0 11.0 11.0 20.0 20.0 20.0 60.0 15.0 20.0
720.0 11.0 11.0 11.0 21.0 21.0 21.0 63.0 12.0 21.0
735.0 11.0 11.0 11.0 23.0 23.0 23.0 63.0 12.0 23.0
750.0 11.0 11.0 11.0 23.0 23.0 23.0 66.0 9.0 24.0
765.0 11.0 11.0 11.0 24.0 24.0 24.0 71.0 4.0 24.0
780.0 11.0 11.0 11.0 25.0 25.0 25.0 72.0 3.0 25.0
795.0 11.0 11.0 11.0 28.0 28.0 28.0 71.0 4.0 28.0
810.0 11.0 11.0 11.0 31.0 31.0 31.0 72.0 3.0 31.0
825.0 11.0 11.0 11.0 32.0 32.0 32.0 73.0 2.0 32.0
840.0 11.0 11.0 11.0 35.0 35.0 35.0 74.0 1.0 35.0
855.0 33.0 33.0 33.0 36.0 36.0 36.0 72.0 3.0 37.0
870.0 35.0 35.0 35.0 39.0 39.0 39.0 69.0 6.0 39.0
885.0 35.0 35.0 35.0 39.0 39.0 39.0 64.0 11.0 39.0
900.0 35.0 35.0 35.0 39.0 39.0 39.0 63.0 12.0 40.0
915.0 35.0 35.0 35.0 39.0 39.0 39.0 64.0 11.0 40.0
930.0 35.0 35.0 35.0 40.0 40.0 40.0 67.0 8.0 41.0
945.0 35.0 35.0 35.0 41.0 41.0 41.0 66.0 9.0 41.0
960.0 35.0 35.0 35.0 41.0 41.0 41.0 69.0 6.0 41.0
975.0 35.0 35.0 35.0 44.0 44.0 44.0 70.0 5.0 44.0
990.0 35.0 35.0 35.0 44.0 44.0 44.0 69.0 6.0 45.0
1005.0 35.0 35.0 35.0 47.0 47.0 47.0 68.0 7.0 47.0
1020.0 35.0 35.0 35.0 47.0 47.0 47.0 65.0 10.0 47.0
1035.0 35.0 35.0 35.0 49.0 49.0 49.0 66.0 9.0 49.0
1050.0 35.0 35.0 35.0 52.0 52.0 52.0 69.0 6.0 53.0
1065.0 35.0 35.0 35.0 53.0 53.0 53.0 72.0 3.0 53.0
1080.0 53.0 53.0 53.0 54.0 54.0 54.0 71.0 4.0 54.0
1095.0 53.0 53.0 53.0 55.0 55.0 55.0 75.0 0.0 55.0
1110.0 53.0 53.0 53.0 56.0 56.0 56.0 74.0 1.0 56.0
1125.0 55.0 55.0 55.0 57.0 57.0 57.0 75.0 0.0 57.0
1140.0 57.0 57.0 57.0 58.0 58.0 58.0 74.0 1.0 59.0
1155.0 57.0 57.0 57.0 59.0 59.0 59.0 69.0 6.0 60.0
1170.0 58.0 58.0 58.0 59.0 59.0 59.0 66.0 9.0 60.0
1185.0 58.0 58.0 58.0 60.0 60.0 60.0 69.0 6.0 61.0
1200.0 58.0 58.0 58.0 61.0 61.0 61.0 72.0 3.0 62.0
1215.0 58.0 58.0 58.0 63.0 63.0 63.0 67.0 8.0 63.0
1230.0 58.0 58.0 58.0 64.0 64.0 64.0 66.0 9.0 65.0
1245.0 58.0 58.0 58.0 65.0 65.0 65.0 65.0 10.0 65.0
1260.0 58.0 58.0 58.0 65.0 65.0 65.0 64.0 11.0 65.0
1275.0 58.0 58.0 58.0 65.0 65.0 65.0 67.0 8.0 66.0
1290.0 58.0 58.0 58.0 66.0 66.0 66.0 60.0 15.0 66.0
1305.0 58.0 58.0 58.0 66.0 66.0 66.0 66.0 9.0 66.0
1320.0 58.0 58.0 58.0 67.0 67.0 67.0 67.0 8.0 68.0
1335.0 58.0 58.0 58.0 69.0 69.0 69.0 66.0 9.0 70.0
1350.0 58.0 58.0 58.0 72.0 72.0 72.0 67.0 8.0 72.0
1365.0 58.0 58.0 58.0 72.0 72.0 72.0 64.0 11.0 73.0
1380.0 58.0 58.0 58.0 75.0 75.0 75.0 65.0 10.0 75.0
1395.0 58.0 58.0 58.0 75.0 75.0 75.0 62.0 13.0 75.0
1410.0 58.0 58.0 58.0 75.0 75.0 75.0 67.0 8.0 76.0
1425.0 58.0 58.0 58.0 77.0 77.0 77.0 70.0 5.0 78.0
1440.0 58.0 58.0 58.0 77.0 77.0 77.0 71.0 4.0 78.0
1455.0 58.0 58.0 58.0 77.0 77.0 77.0 68.0 7.0 78.0
1470.0 58.0 58.0 58.0 77.0 77.0 77.0 71.0 4.0 78.0
1485.0 58.0 58.0 58.0 79.0 79.0 79.0 72.0 3.0 79.0
1500.0 58.0 58.0 58.0 79.0 79.0 79.0 75.0 0.0 79.0
1515.0 58.0 58.0 58.0 79.0 79.0 79.0 70.0 5.0 79.0
1530.0 58.0 58.0 58.0 79.0 79.0 79.0 67.0 8.0 80.0
1545.0 58.0 58.0 58.0 80.0 80.0 80.0 72.0 3.0 80.0
1560.0 58.0 58.0 58.0 81.0 81.0 81.0 74.0 1.0 81.0
1575.0 58.0 58.0 58.0 81.0 81.0 81.0 73.0 2.0 81.0
1590.0 58.0 58.0 58.0 83.0 83.0 83.0 74.0 1.0 83.0
1605.0 58.0 58.0 58.0 83.0 83.0 83.0 75.0 0.0 84.0
1620.0 58.0 58.0 58.0 85.0 85.0 85.0 73.0 2.0 85.0
1635.0 58.0 58.0 58.0 87.0 87.0 87.0 73.0 2.0 88.0
1650.0 58.0 58.0 58.0 87.0 87.0 87.0 75.0 0.0 89.0
1665.0 58.0 58.0 58.0 89.0 89.0 89.0 66.0 9.0 89.0
1680.0 58.0 58.0 58.0 89.0 89.0 89.0 63.0 12.0 90.0
1695.0 58.0 58.0 58.0 90.0 90.0 90.0 66.0 9.0 91.0
1710.0 58.0 58.0 58.0 90.0 90.0 90.0 65.0 10.0 92.0
1725.0 58.0 58.0 58.0 92.0 92.0 92.0 61.0 14.0 93.0
1740.0 58.0 58.0 58.0 93.0 93.0 93.0 64.0 11.0 95.0
1755.0 58.0 58.0 58.0 93.0 93.0 93.0 61.0 14.0 97.0
1770.0 58.0 58.0 58.0 93.0 93.0 93.0 63.0 12.0 98.0
1785.0 58.0 58.0 58.0 93.0 93.0 93.0 62.0 13.0 98.0
1800.0 58.0 58.0 58.0 95.0 95.0 95.0 60.0 15.0 98.0
1815.0 58.0 58.0 58.0 96.0 96.0 96.0 62.0 13.0 98.0
1830.0 58.0 58.0 58.0 96.0 96.0 96.0 60.0 15.0 99.0
1845.0 58.0 58.0 58.0 97.0 97.0 97.0 62.0 13.0 99.0
1860.0 58.0 58.0 58.0 97.0 97.0 97.0 60.0 15.0 100.0
1875.0 58.0 58.0 58.0 100.0 100.0 100.0 66.0 9.0 100.0
1890.0 58.0 58.0 58.0 100.0 100.0 100.0 62.0 13.0 100.0
1905.0 58.0 58.0 58.0 100.0 100.0 100.0 67.0 8.0 101.0
1920.0 58.0 58.0 58.0 101.0 101.0 101.0 72.0 3.0 103.0
1935.0 58.0 58.0 58.0 101.0 101.0 101.0 73.0 2.0 103.0
1950.0 58.0 58.0 58.0 104.0 104.0 104.0 72.0 3.0 104.0
1965.0 58.0 58.0 58.0 107.0 107.0 107.0 73.0 2.0 108.0
1980.0 58.0 58.0 58.0 108.0 108.0 108.0 75.0 0.0 108.0
1995.0 58.0 58.0 58.0 108.0 108.0 108.0 73.0 2.0 108.0
2010.0 58.0 58.0 58.0 108.0 108.0 108.0 75.0 0.0 108.0
2025.0 58.0 58.0 58.0 109.0 109.0 109.0 75.0 0.0 109.0
2040.0 58.0 58.0 58.0 109.0 109.0 109.0 72.0 3.0 111.0
2055.0 109.0 109.0 109.0 111.0 111.0 111.0 74.0 1.0 111.0
2070.0 109.0 109.0 109.0 111.0 111.0 111.0 73.0 2.0 112.0
2085.0 109.0 109.0 109.0 114.0 114.0 114.0 68.0 7.0 115.0
2100.0 109.0 109.0 109.0 117.0 117.0 117.0 67.0 8.0 117.0
2115.0 109.0 109.0 109.0 119.0 119.0 119.0 64.0 11.0 119.0
2130.0 109.0 109.0 109.0 121.0 121.0 121.0 62.0 13.0 121.0
2145.0 109.0 109.0 109.0 122.0 122.0 122.0 61.0 14.0 122.0
2160.0 109.0 109.0 109.0 124.0 124.0 124.0 66.0 9.0 124.0
2175.0 109.0 109.0 109.0 126.0 126.0 126.0 75.0 0.0 126.0
2190.0 126.0 126.0 126.0 126.0 126.0 126.0 71.0 4.0 126.0
2205.0 126.0 126.0 126.0 128.0 128.0 128.0 68.0 7.0 129.0
2220.0 126.0 126.0 126.0 129.0 129.0 129.0 75.0 0.0 129.0
2235.0 126.0 126.0 126.0 129.0 129.0 129.0 73.0 2.0 130.0
2250.0 126.0 126.0 126.0 131.0 131.0 131.0 74.0 1.0 131.0
2265.0 126.0 126.0 126.0 131.0 131.0 131.0 67.0 8.0 132.0
2280.0 126.0 126.0 126.0 132.0 132.0 132.0 70.0 5.0 132.0
2295.0 126.0 126.0 126.0 134.0 134.0 134.0 73.0 2.0 134.0
2310.0 132.0 132.0 132.0 135.0 135.0 135.0 72.0 3.0 135.0
2325.0 132.0 132.0 132.0 137.0 137.0 137.0 67.0 8.0 138.0
2340.0 132.0 132.0 132.0 138.0 138.0 138.0 68.0 7.0 138.0
2355.0 132.0 132.0 132.0 139.0 139.0 139.0 69.0 6.0 139.0
2370.0 139.0 139.0 139.0 141.0 141.0 141.0 72.0 3.0 141.0
2385.0 140.0 140.0 140.0 142.0 142.0 142.0 71.0 4.0 142.0
2400.0 142.0 142.0 142.0 145.0 145.0 145.0 72.0 3.0 146.0
2415.0 143.0 143.0 143.0 145.0 145.0 145.0 72.0 3.0 147.0
2430.0 143.0 143.0 143.0 145.0 145.0 145.0 69.0 6.0 148.0
2445.0 143.0 143.0 143.0 146.0 146.0 146.0 72.0 3.0 149.0
2460.0 143.0 143.0 143.0 146.0 146.0 146.0 70.0 5.0 149.0
2475.0 146.0 146.0 146.0 150.0 150.0 150.0 63.0 12.0 150.0
2490.0 146.0 146.0 146.0 151.0 151.0 151.0 68.0 7.0 151.0
2505.0 146.0 146.0 146.0 151.0 151.0 151.0 65.0 10.0 151.0
2520.0 146.0 146.0 146.0 152.0 152.0 152.0 62.0 13.0 152.0
2535.0 146.0 146.0 146.0 152.0 152.0 152.0 60.0 15.0 152.0
2550.0 146.0 146.0 146.0 152.0 152.0 152.0 61.0 14.0 153.0
2565.0 146.0 146.0 146.0 153.0 153.0 153.0 61.0 14.0 154.0
2580.0 146.0 146.0 146.0 153.0 153.0 153.0 64.0 11.0 154.0
2595.0 146.0 146.0 146.0 154.0 154.0 154.0 61.0 14.0 154.0
2610.0 146.0 146.0 146.0 155.0 155.0 155.0 68.0 7.0 155.0
2625.0 146.0 146.0 146.0 156.0 156.0 156.0 75.0 0.0 156.0
2640.0 146.0 146.0 146.0 156.0 156.0 156.0 74.0 1.0 156.0
2655.0 146.0 146.0 146.0 156.0 156.0 156.0 73.0 2.0 156.0
2670.0 156.0 156.0 156.0 156.0 156.0 156.0 70.0 5.0 156.0
2685.0 156.0 156.0 156.0 156.0 156.0 156.0 69.0 6.0 156.0
2700.0 156.0 156.0 156.0 158.0 158.0 158.0 68.0 7.0 158.0
2715.0 156.0 156.0 156.0 158.0 158.0 158.0 71.0 4.0 158.0
2730.0 156.0 156.0 156.0 160.0 160.0 160.0 74.0 1.0 160.0
2745.0 158.0 158.0 158.0 160.0 160.0 160.0 74.0 1.0 160.0
2760.0 160.0 160.0 160.0 160.0 160.0 160.0 69.0 6.0 160.0
2775.0 160.0 160.0 160.0 162.0 162.0 162.0 68.0 7.0 162.0
2790.0 160.0 160.0 160.0 162.0 162.0 162.0 67.0 8.0 163.0
2805.0 160.0 160.0 160.0 165.0 165.0 165.0 68.0 7.0 165.0
2820.0 160.0 160.0 160.0 166.0 166.0 166.0 61.0 14.0 166.0
2835.0 160.0 160.0 160.0 166.0 166.0 166.0 61.0 14.0 166.0
2850.0 160.0 160.0 160.0 168.0 168.0 168.0 60.0 15.0 168.0
2865.0 160.0 160.0 160.0 168.0 168.0 168.0 63.0 12.0 168.0
2880.0 160.0 160.0 160.0 168.0 168.0 168.0 61.0 14.0 169.0
2895.0 160.0 160.0 160.0 169.0 169.0 169.0 62.0 13.0 169.0
2910.0 160.0 160.0 160.0 170.0 170.0 170.0 64.0 11.0 170.0
2925.0 160.0 160.0 160.0 171.0 171.0 171.0 61.0 14.0 171.0
2940.0 160.0 160.0 160.0 172.0 172.0 172.0 68.0 7.0 172.0
2955.0 160.0 160.0 160.0 172.0 172.0 172.0 67.0 8.0 172.0
2970.0 160.0 160.0 160.0 176.0 176.0 176.0 66.0 9.0 176.0
2985.0 160.0 160.0 160.0 179.0 179.0 179.0 69.0 6.0 179.0
3000.0 160.0 160.0 160.0 179.0 179.0 179.0 70.0 5.0 179.0
3015.0 160.0 160.0 160.0 179.0 179.0 179.0 69.0 6.0 181.0
3030.0 160.0 160.0 160.0 179.0 179.0 179.0 72.0 3.0 181.0
3045.0 160.0 160.0 160.0 180.0 180.0 180.0 75.0 0.0 182.0
3060.0 160.0 160.0 160.0 181.0 181.0 181.0 75.0 0.0 183.0
3075.0 160.0 160.0 160.0 183.0 183.0 183.0 74.0 1.0 183.0
3090.0 183.0 183.0 183.0 186.0 186.0 186.0 65.0 10.0 186.0
3105.0 183.0 183.0 183.0 187.0 187.0 187.0 62.0 13.0 187.0
3120.0 183.0 183.0 183.0 188.0 188.0 188.0 65.0 10.0 188.0
3135.0 183.0 183.0 183.0 189.0 189.0 189.0 62.0 13.0 189.0
3150.0 183.0 183.0 183.0 190.0 190.0 190.0 69.0 6.0 190.0
3165.0 183.0 183.0 183.0 191.0 191.0 191.0 66.0 9.0 191.0
3180.0 183.0 183.0 183.0 191.0 191.0 191.0 67.0 8.0 191.0
3195.0 183.0 183.0 183.0 194.0 194.0 194.0 66.0 9.0 194.0
3210.0 183.0 183.0 183.0 195.0 195.0 195.0 67.0 8.0 196.0
3225.0 183.0 183.0 183.0 195.0 195.0 195.0 68.0 7.0 196.0
3240.0 183.0 183.0 183.0 197.0 197.0 197.0 67.0 8.0 197.0
3255.0 183.0 183.0 183.0 197.0 197.0 197.0 62.0 13.0 198.0
3270.0 183.0 183.0 183.0 197.0 197.0 197.0 63.0 12.0 198.0
3285.0 183.0 183.0 183.0 198.0 198.0 198.0 60.0 15.0 198.0
3300.0 183.0 183.0 183.0 199.0 199.0 199.0 61.0 14.0 199.0
3315.0 183.0 183.0 183.0 199.0 199.0 199.0 65.0 10.0 200.0
3330.0 183.0 183.0 183.0 200.0 200.0 200.0 70.0 5.0 200.0
3345.0 183.0 183.0 183.0 201.0 201.0 201.0 71.0 4.0 202.0
3360.0 200.0 200.0 200.0 201.0 201.0 201.0 73.0 2.0 202.0
3375.0 201.0 201.0 201.0 203.0 203.0 203.0 72.0 3.0 203.0
3390.0 202.0 202.0 202.0 203.0 203.0 203.0 67.0 8.0 204.0
3405.0 202.0 202.0 202.0 204.0 204.0 204.0 70.0 5.0 204.0
3420.0 202.0 202.0 202.0 206.0 206.0 206.0 65.0 10.0 206.0
3435.0 202.0 202.0 202.0 207.0 207.0 207.0 60.0 15.0 207.0
3450.0 202.0 202.0 202.0 208.0 208.0 208.0 61.0 14.0 208.0
3465.0 202.0 202.0 202.0 210.0 210.0 210.0 64.0 11.0 210.0
3480.0 202.0 202.0 202.0 210.0 210.0 210.0 63.0 12.0 210.0
3495.0 202.0 202.0 202.0 212.0 212.0 212.0 64.0 11.0 212.0
3510.0 202.0 202.0 202.0 213.0 213.0 213.0 67.0 8.0 213.0
3525.0 202.0 202.0 202.0 215.0 215.0 215.0 64.0 11.0 215.0
3540.0 202.0 202.0 202.0 215.0 215.0 215.0 65.0 10.0 215.0
3555.0 202.0 202.0 202.0 215.0 215.0 215.0 70.0 5.0 216.0
3570.0 202.0 202.0 202.0 217.0 217.0 217.0 71.0 4.0 217.0
3585.0 217.0 217.0 217.0 218.0 218.0 218.0 74.0 1.0 219.0
3600.0 217.0 217.0 217.0 222.0 222.0 222.0 71.0 4.0 222.0

